Thermal QCD in a non-uniform magnetic background

Off-central heavy-ion collisions are known to feature magnetic fields with magnitudes and characteristic gradients corresponding to the scale of the strong interactions. In this work, we employ equilibrium lattice simulations of the underlying theory, QCD, involving similar inhomogeneous magnetic field profiles to achieve a better understanding of this system. We simulate three flavors of dynamical staggered quarks with physical masses at a range of magnetic fields and temperatures, and extrapolate the results to the continuum limit. Analyzing the impact of the field on the quark condensate and the Polyakov loop, we find non-trivial spatial features that render the QCD medium qualitatively different as in the homogeneous setup, especially at temperatures around the transition. In addition, we construct leading-order chiral perturbation theory for the inhomogeneous background and compare its prediction to our lattice results at low temperature. Our findings will be useful to benchmark effective theories and low-energy models of QCD for a better description of peripheral heavy-ion collisions.

==> recycle.txt <==

%
\section{Local quark condensate}\label{sec:local_chiral_condensate}
%
The local quark condensate for a flavor $f$ at finite $B$
%with 4$^{\mathrm{th}}$-rooting, 
is given by \GE{some things were missing here. you need to explain what the trace means (right now the formula is not correct!)}
%
\begin{equation}
\ave{\bar{\psi}\psi_f(x)}_B = \frac{1}{Z}\int \mathcal{D}U\hspace{0.1cm} e^{-S_g}\prod_{f'}\det[\slashed{D}(x,q_{f'}B)+m_{f'}]^{1/4}\Tr[\slashed{D}(x,q_fB)+m_f]^{-1} \label{eq:chiral-condensate}
\end{equation}
%
\GE{you'll also need to define $Z$. here it should also be $Z(B)$ by the way}
To compute the right-hand side of Eq.~\eqref{eq:chiral-condensate} we applied the method of noisy estimators, where at every configuration we measured the condensate using $80$ random vectors for each quark flavor.
\GE{explain the random vectors (full volume vs point sources) in more detail}

The quark condensate as defined in Eq.~\eqref{eq:chiral-condensate} contains an additive and a multiplicative ultraviolet divergences, which are, however, independent of the temperature and the magnetic field. To renormalize it, we define the following finite quantity~[condensate paper] \GE{$\ave{}_B$ notation vs $(x,T,B)$ notation}
%
\begin{equation}
\Sigma_f(x,B,T) = \frac{m_{f}}{m_{\pi}^4}\qty[\bar{\psi}\psi_f(x,T,B) - \bar{\psi}\psi_f(x,T,0)]
\end{equation}
%
where the subtraction of the zero-field condensate eliminates the additive divergence, whereas the multiplication by $m_{f}$ cancels the multiplicative one, and $m_{\pi}=135$ MeV is the physical pion mass. Therefore, we can define a dimensionless and finite condensate for the light quarks as $\Sigma\equiv(\Sigma_u+\Sigma_d)/2$, which we used as the approximate order parameter in the chiral sector. 
Because of the exponential fall-off of the field profile far from the center, $B$ at the edges of the lattice is zero to very good approximation. Therefore, we used the edge values of the condensate in our renormalization prescription above, \textit{i.e.}, we used $\bar{\psi}\psi(x,T,0) \approx \bar{\psi}\psi(-L/2,T,B)$ at each $B$. \GE{does $x$ start at 0 or at $-L/2$? cf Fig1}

Figure \ref{fig:contlim_chiral_condensate} shows the light quark condensate $\Sigma$ as a function of the $x$ lattice coordinate.
By introducing an inhomogeneity in $B$, we allow the different parts of the system to feel catalysis or inverse catalysis unevenly depending on the local value of the magnetic field and as a consequence non-trivial features appear. \GE{valence effect: local, while sea effect: global} To illustrate the interplay between the valence and the sea effects in the inhomogeneous case, in Figure~\ref{fig:contlim_chiral_condensate} we show the continuum quark condensate as a function of $x$ at two temperatures and magnetic fields. In the upper plots ($T\sim113$ MeV), we see that the condensates have a peak in the middle of the lattice (where the field is maximum), which grows with increasing $B$. In these plots, the shapes are very similar to that of the $1/\cosh^2$ field. At $T=155$ MeV (lower plots), where the sea effect is expected to dominate, not only do we observe an overall decrease of the condensate for increasing $B$, as a result of inverse catalysis, but also its shape starts to be deformed and we observe the formation of dips in the tails of the curves, \textit{i.e.}, localized regions where $\Sigma<0$, which indicate inverse magnetic catalysis thereof. These dips become prominent for $\sqrt{eB} = 1.2$ GeV. We will give a more detailed explanation for their emergence in Section~\ref{sec:local_ploop}, when we discuss the Polyakov loop. 

For low magnetic fields, we can isolate the contributions from valence and the sea effect by defining two observables
%
%\begin{align}
%\ave{\bar{\psi}\psi_f(x)}_{\mathrm{valence}} &= \frac{1}{Z}\int \mathcal{D}U\hspace{0.1cm} e^{-S_g}\prod_{f'}\det[\slashed{D}(x,0)+m_{f'}]^{1/4}\Tr[\slashed{D}(x,q_fB)+m_f]^{-1} \label{eq:valence-chiral-condensate} \\
%\ave{\bar{\psi}\psi_f(x)}_{\mathrm{sea}} &= \frac{1}{Z}\int \mathcal{D}U\hspace{0.1cm} e^{-S_g}\prod_{f'}\det[\slashed{D}(x,q_{f'}B)+m_{f'}]^{1/4}\Tr[\slashed{D}(x,0)+m_f]^{-1}. \label{eq:sea-chiral-condensate}
%\end{align}
%
Indeed, this separation of the two makes sense and it can be interpreted in the following way. The right-hand side of Eq.~\eqref{eq:chiral-condensate}, for the full condensate, can be expanded in powers of $B$, where the first $B$-dependent term contains $B^2$, and we can see that the sea and the valence contributions appear within this expansion. Therefore, for low enough $B$, the valence and the sea terms are additive \cite{d2011chiral}.
%

The presence of a background magnetic field tends to concentrate the lower Dirac eigenmodes around the lowest Landau level. This result is explained as a reduction in the dimensionality of degrees of freedom due to constraints of the motion of Dirac particles to the plane perpendicular to the magnetic field (see \cite{kharzeev2013strongly} for a detailed review), even in the presence of gluonic interactions~\cite{Bruckmann:2017pft}. In terms of the path integral, this consequence can be understood in the following way. The valence effect is related to the $\Tr[\slashed{D}(B)+m]^{-1} = \sum_{\lambda}1/(\lambda(B) + m)$ operator, where $\lambda$ are the eigenvalues of the Dirac operator. When the eigenvalues are lowered, as a consequence of the presence of $B$, the trace of the inverse operator increases, thus increasing the condensate. The case of the sea effect is much less intuitive. It is related to a change in the gauge configurations by means of $\det[\slashed{D}(B)+m]$, for which a decrease in the eigenvalues tends to correlate with larger Polyakov loops. In turn, the Polyakov loop anti-correlates with the condensate, thus suppressing it~\cite{Bruckmann:2013oba}. \GE{this last paragraph should be somehow merged together with the 'homogeneous summary' paragraph from above.}
%

\section{Local Polyakov loop}\label{sec:local_ploop}
%
The Polyakov loop is known to capture the most important changes in the gluonic fields due to the magnetic background~\cite{Bruckmann:2013oba}. Just like the quark condensate for chiral symmetry, it constitutes an approximate order parameter for the center symmetry of QCD. In terms of the path integral, 
%with 4$^{\mathrm{th}}$-rooting, 
the Polyakov loop is given by
%
\begin{equation}
\ave{P(x)}_B = \frac{1}{Z(B)}\int \mathcal{D}U\hspace{0.1cm} e^{-S_g}\prod_{f}\det[\slashed{D}(x,q_fB)+m_f]^{1/4}\Re\Tr[\prod_{t}U_t(x)]. \label{eq:polyakov-loop}
\end{equation}
%
Due to a multiplicative divergence, $P$ needs to be renormalized. Since this divergence does not depend on $B$, we do so by the redefinition of the Polyakov loop as
%
\begin{equation}
P_R(x) = \frac{P(x,T,B)}{P(x,T,0)}
\end{equation}
%
Like in~\ref{sec:local_chiral_condensate}, we approximated the zero-field Polyakov loop by its edge value $P(x,T,0) \approx P(-L/2,T,B)$ at each $B$.

Since the Polyakov loop is a pure gluonic quantity, only the sea effect is present. Furthermore, the fermion determinant %weights $e^{-S_g}\det[\slashed{D}(x,B)+m]^{1/4}$ 
in the path integral depends on the magnetic field at all lattice points, which implies that $B$ has a broader impact on $P$. Therefore we expect that the Polyakov loop feels the magnetic field in a broader region of the lattice compared to the quark condensate. This difference in the length scales is what causes the dips on the tails of the condensates, as we mentioned above. In Figure~\ref{fig:ploop_x} we show the Polyakov loop as a function of $x$ at the crossover temperature for two magnetic fields.
%
%\begin{figure}[!h]
%    \centering
%    \begin{subfigure}{0.49\textwidth}
%    \includegraphics[width=\linewidth]{figures/ploop_T155_B0.80.png}
%    \end{subfigure}
%    \begin{subfigure}{0.49\textwidth}
%    \includegraphics[width=\linewidth]{figures/ploop_T155_B1.20.png}
%    \end{subfigure}
%    \caption{Continuum limit extrapolation (green band) of the renormalized Polyakov loop as a function of $x$ at $T = 155$ MeV for $\sqrt{eB} = 0.8$ GeV and $\sqrt{eB} = 1.2$ GeV. The lines and points correspond to the results in different lattice sizes. \GE{$N_t=10$ looks strange?}}
%    \label{fig:ploop_x}
%\end{figure}
%
Notice that the Polyakov loop is also enhanced where the field is stronger. 

